ChartEditBench: Evaluating Grounded Multi-Turn Chart Editing in Multimodal Language Models

While Multimodal Large Language Models (MLLMs) perform strongly on single-turn chart generation, their ability to support real-world exploratory data analysis remains underexplored. In practice, users iteratively refine visualizations through multi-turn interactions that require maintaining common ground, tracking prior edits, and adapting to evolving preferences. We introduce ChartEditBench, a benchmark for incremental, visually grounded chart editing via code, comprising 5,000 difficulty-controlled modification chains and a rigorously human-verified subset. Unlike prior one-shot benchmarks, ChartEditBench evaluates sustained, context-aware editing. We further propose a robust evaluation framework that mitigates limitations of LLM-as-a-Judge metrics by integrating execution-based fidelity checks, pixel-level visual similarity, and logical code verification. Experiments with state-of-the-art MLLMs reveal substantial degradation in multi-turn settings due to error accumulation and breakdowns in shared context, with strong performance on stylistic edits but frequent execution failures on data-centric transformations. ChartEditBench, establishes a challenging testbed for grounded, intent-aware multimodal programming.

==> figures/summary_report.txt <==
================================================================================
CHARTBENCH ANALYSIS SUMMARY
================================================================================

Total samples: 25092
Evaluated samples: 17908

Models:
  openai/gpt-5-mini: 4182 samples
  vllm/InternVL3-1B: 4182 samples
  vllm/Qwen3-VL-2B-Instruct: 4182 samples
  anthropic/claude-haiku-4-5-20251001-v1:0: 4182 samples
  vllm/Qwen3-VL-8B-Instruct: 4182 samples
  vllm/Qwen3-VL-30B-A3B-Instruct: 4182 samples

Per-Model Performance (weighted means on evaluated samples):

openai/gpt-5-mini:
  Instruction Following: 1.623
  Code Quality:         0.763
  Visual Similarity:    1.521
  Overall:              2.094

vllm/InternVL3-1B:
  Instruction Following: 0.480
  Code Quality:         0.691
  Visual Similarity:    1.791
  Overall:              1.345

vllm/Qwen3-VL-2B-Instruct:
  Instruction Following: 0.721
  Code Quality:         0.627
  Visual Similarity:    1.482
  Overall:              1.426

anthropic/claude-haiku-4-5-20251001-v1:0:
  Instruction Following: 1.397
  Code Quality:         0.777
  Visual Similarity:    1.937
  Overall:              2.187

vllm/Qwen3-VL-8B-Instruct:
  Instruction Following: 1.186
  Code Quality:         0.767
  Visual Similarity:    1.964
  Overall:              2.045

vllm/Qwen3-VL-30B-A3B-Instruct:
  Instruction Following: 1.249
  Code Quality:         0.783
  Visual Similarity:    2.072
  Overall:              2.139

